The Intended Uses of Automated Fact-Checking Artefacts: Why, How and Who

Automated fact-checking is often presented as an epistemic tool that fact-checkers, social media consumers, and other stakeholders can use to fight misinformation. Nevertheless, few papers thoroughly discuss how. We document this by analysing 100 highly-cited papers, and annotating epistemic elements related to intended use, i.e., means, ends, and stakeholders. We find that narratives leaving out some of these aspects are common, that many papers propose inconsistent means and ends, and that the feasibility of suggested strategies rarely has empirical backing. We argue that this vagueness actively hinders the technology from reaching its goals, as it encourages overclaiming, limits criticism, and prevents stakeholder feedback. Accordingly, we provide several recommendations for thinking and writing about the use of fact-checking artefacts.

==> data/app_means_by_year.dat <==
year	analyse_data	automated_removal	filter_system_outputs	full_automation	gather_and_present_evidence	identify_claims	identify_multimodal_inconsistencies	maintain_consistency_with_kb	none	other_assistive	produce_misinformation	provide_aggregates_of_social_media_comments	provide_labels/veracity_scores	supplant_human_fact-checkers	triage_claims	vague_persuasion
2008	0	0	0	0	0	0	0	0	0	0	0	0	100.0	0	0	0
2009	0	0	0	0	0	0	0	0	0	0	0	0	100.0	0	0	0
2014	0	0	0	100.0	100.0	0	0	100.0	0	0	0	0	0	100.0	0	100.0
2015	25.0	0	0	50.0	0	25.0	0	0	50.0	50.0	0	0	50.0	50.0	25.0	0
2016	20.0	20.0	0	60.0	0	0	0	0	60.0	0	0	0	40.0	40.0	0	0
2017	0	0	0	9.090909090909092	18.181818181818183	36.36363636363637	0	0	45.45454545454545	36.36363636363637	0	0	36.36363636363637	9.090909090909092	0	9.090909090909092
2018	4.3478260869565215	4.3478260869565215	8.695652173913043	30.434782608695652	26.08695652173913	26.08695652173913	0	0	39.130434782608695	34.78260869565217	0	0	34.78260869565217	26.08695652173913	8.695652173913043	0
2019	0	0	6.666666666666667	26.666666666666668	13.333333333333334	53.333333333333336	6.666666666666667	0	40.0	60.0	0	0	20.0	26.666666666666668	0	0
2020	3.5714285714285716	0	3.5714285714285716	14.285714285714286	10.714285714285714	32.142857142857146	3.5714285714285716	3.5714285714285716	39.285714285714285	50.0	0	3.5714285714285716	21.428571428571427	14.285714285714286	10.714285714285714	7.142857142857143
2021	9.090909090909092	0	0	27.272727272727273	27.272727272727273	63.63636363636363	0	0	45.45454545454545	72.72727272727273	9.090909090909092	0	9.090909090909092	27.272727272727273	9.090909090909092	0


==> data/app_means_by_year_edit.dat <==
year	analyse_data	automated_removal	filter_system_outputs	full_automation	gather_and_present_evidence	identify_claims	identify_multimodal_inconsistencies	maintain_consistency_with_kb	none	other_assistive	produce_misinformation	provide_aggregates_of_social_media_comments	provide_labels/veracity_scores	supplant_human_fact-checkers	triage_claims	vague_persuasion
2015	25.0	0	0	50.0	0	25.0	0	0	50.0	50.0	0	0	50.0	50.0	25.0	0
2016	20.0	20.0	0	60.0	0	0	0	0	60.0	0	0	0	40.0	40.0	0	0
2017	0	0	0	9.090909090909092	18.181818181818183	36.36363636363637	0	0	45.45454545454545	36.36363636363637	0	0	36.36363636363637	9.090909090909092	0	9.090909090909092
2018	4.3478260869565215	4.3478260869565215	8.695652173913043	30.434782608695652	26.08695652173913	26.08695652173913	0	0	39.130434782608695	34.78260869565217	0	0	34.78260869565217	26.08695652173913	8.695652173913043	0
2019	0	0	6.666666666666667	26.666666666666668	13.333333333333334	53.333333333333336	6.666666666666667	0	40.0	60.0	0	0	20.0	26.666666666666668	0	0
2020	3.5714285714285716	0	3.5714285714285716	14.285714285714286	10.714285714285714	32.142857142857146	3.5714285714285716	3.5714285714285716	39.285714285714285	50.0	0	3.5714285714285716	21.428571428571427	14.285714285714286	10.714285714285714	7.142857142857143
2021	9.090909090909092	0	0	27.272727272727273	27.272727272727273	63.63636363636363	0	0	45.45454545454545	72.72727272727273	9.090909090909092	0	9.090909090909092	27.272727272727273	9.090909090909092	0


==> data/citations.dat <==
1258
896
896
773
710
681
681
594
589
550
529
525
392
386
373
345
338
335
318
314
314
287
270
239
238
233
228
188
179
178
177
172
167
165
164
157
157
151
139
133
119
117
117
115
110
100
99
91
90
89
88
87
83
83
79
77
74
72
71
71
67
67
66
66
65
63
62
59
59
57
57
56
53
53
53
52
50
46
45
43
43
42
38
37
35
35
35
33
33
32
31
31
30
29
27
26
26
25
25
24

==> data/data_actors_by_year_edit.dat <==
year	algorithm	citizen_journalists	engineers_and_curators	law_enforcement	media_consumers	none	professional_journalists	scientists	technical_writers
2015	0	25.0	0	0	0	50.0	50.0	25.0	0
2016	20.0	0	0	0	20.0	100.0	20.0	20.0	0
2017	0	0	0	0	0	100.0	27.272727272727273	0	0
2018	8.695652173913043	0	0	0	17.391304347826086	91.30434782608695	26.08695652173913	4.3478260869565215	0
2019	0	6.666666666666667	13.333333333333334	0	6.666666666666667	86.66666666666667	26.666666666666668	0	0
2020	0	0	0	0	3.5714285714285716	89.28571428571429	14.285714285714286	7.142857142857143	3.5714285714285716
2021	0	0	0	0	9.090909090909092	90.9090909090909	45.45454545454545	9.090909090909092	0

==> data/model_means_by_year.dat <==
year	classify/score_stance	classify/score_veracity	corpora_analysis	evidence_retrieval	generate_claims	human_in_the_loop	justification/explanation_production
2008	0	100.0	0	0	0	0	0
2009	0	100.0	0	0	0	0	0
2014	0	0	0	0	0	100.0	0
2015	0	75.0	25.0	25.0	0	25.0	0
2016	0	80.0	0	0	0	0	0
2017	27.272727272727273	90.9090909090909	0	0	0	18.181818181818183	9.090909090909092
2018	0	86.95652173913044	4.3478260869565215	43.47826086956522	0	8.695652173913043	13.043478260869565
2019	6.666666666666667	100.0	0	40.0	0	20.0	13.333333333333334
2020	3.5714285714285716	96.42857142857143	0	35.714285714285715	0	10.714285714285714	14.285714285714286
2021	9.090909090909092	90.9090909090909	0	45.45454545454545	9.090909090909092	36.36363636363637	0

==> data/narr_by_year.dat <==
year	adversarial_research	assisted_external_fact-checking	assisted_internal_fact-checking	assisted_knowledge_curation	assisted_media_consumption	automated_content_moderation	automated_external_fact-checking	scientific_curiosity	truth-telling_for_law_enforcement	vague_debunking	vague_identification	vague_opposition
year	adversarial_research	assisted_external_fact-checking	assisted_internal_fact-checking	assisted_knowledge_curation	assisted_media_consumption	automated_content_moderation	automated_external_fact-checking	scientific_curiosity	truth-telling_for_law_enforcement	vague_debunking	vague_identification	vague_opposition
2008	0	0	0	0	0	0	0	0	100.0	0	0	0
2009	0	0	0	0	0	0	0	100.0	0	0	0	0
2014	0	0	100.0	100.0	100.0	0	100.0	0	0	0	0	0
2015	0	25.0	25.0	0	0	0	25.0	25.0	0	0	0	25.0
2016	0	0	20.0	0	20.0	20.0	40.0	20.0	0	0	0	40.0
2017	0	18.181818181818183	0	0	18.181818181818183	0	9.090909090909092	0	0	27.272727272727273	54.54545454545455	18.181818181818183
2018	0	26.08695652173913	0	8.695652173913043	13.043478260869565	13.043478260869565	26.08695652173913	4.3478260869565215	0	17.391304347826086	21.73913043478261	17.391304347826086
2019	0	13.333333333333334	0	20.0	0	0	26.666666666666668	0	0	6.666666666666667	46.666666666666664	6.666666666666667
2020	0	10.714285714285714	3.5714285714285716	0	3.5714285714285716	0	14.285714285714286	10.714285714285714	0	17.857142857142858	28.571428571428573	25.0
2021	9.090909090909092	36.36363636363637	0	9.090909090909092	0	0	27.272727272727273	9.090909090909092	0	9.090909090909092	45.45454545454545	18.181818181818183


==> data/narr_by_year_edit.dat <==
year	adversarial_research	assisted_external_fact-checking	assisted_internal_fact-checking	assisted_knowledge_curation	assisted_media_consumption	automated_content_moderation	automated_external_fact-checking	scientific_curiosity	truth-telling_for_law_enforcement	vague_debunking	vague_identification	vague_opposition
2015	0	25.0	25.0	0	0	0	25.0	25.0	0	0	0	25.0
2016	0	0	20.0	0	20.0	20.0	40.0	20.0	0	0	0	40.0
2017	0	18.181818181818183	0	0	18.181818181818183	0	9.090909090909092	0	0	27.272727272727273	54.54545454545455	18.181818181818183
2018	0	26.08695652173913	0	8.695652173913043	13.043478260869565	13.043478260869565	26.08695652173913	4.3478260869565215	0	17.391304347826086	21.73913043478261	17.391304347826086
2019	0	13.333333333333334	0	20.0	0	0	26.666666666666668	0	0	6.666666666666667	46.666666666666664	6.666666666666667
2020	0	10.714285714285714	3.5714285714285716	0	3.5714285714285716	0	14.285714285714286	10.714285714285714	0	17.857142857142858	28.571428571428573	25.0
2021	9.090909090909092	36.36363636363637	0	9.090909090909092	0	0	27.272727272727273	9.090909090909092	0	9.090909090909092	45.45454545454545	18.181818181818183

